Nonconforming virtual element method for the Monge-Amp\`ere equation

In this article, we develop the $C^1$-nonconforming $C^0$-conforming virtual element method (VEM) for the vanishing moment approximation of the second-order fully nonlinear Monge-Amp\`ere equation in two dimensions. In the vanishing moment equation an artificial biharmonic term is introduced which produces a quasilinear fourth order problem. We derive optimal a priori error estimates in the $H^2$-, $H^1$- and $L^2$-norms for the virtual element method, and show the existence and uniqueness of the virtual element solution. We perform several numerical experiments to validate the convergence rate of the error with respect to the mesh size.

==> results/eps_quads_p3.dat <==
Epsilon L2 EOC_L2 H1 EOC_H1 H2 EOC_H2
1 0.11501729887107183 0 0.5238927111396539 0 2.8482726057795906 0
0.5 0.1257550662706479 -0.13 0.5741756303408954 -0.13 3.177379716142258 -0.16
0.25 0.11861632468949986 0.08 0.5446217345181451 0.08 3.133714985809291 0.02
0.125 0.09695074175513756 0.29 0.45128577162945777 0.27 2.828070819615777 0.15
0.05 0.05871844567947237 0.55 0.28690394057515844 0.49 2.276172944230275 0.24
0.025 0.03507592024865997 0.74 0.18455946197222733 0.64 1.9082979054589715 0.25
0.0125 0.01961538511936444 0.84 0.11473914642400826 0.69 1.6024861891905047 0.25
0.005 0.008600904988130566 0.90 0.05975822338400152 0.71 1.2725902158696552 0.25
0.0025 0.004491554041335253 0.94 0.03610703130887495 0.73 1.0693919951139998 0.25
0.00125 0.0023081934493064176 0.96 0.022188501043712932 0.70 0.8995903249133077 0.25
0.0005 0.0009166215107305107 1.01 0.03272369552485847 -0.42 0.7335082932640924 0.22


==> results/eps_voronoi_p3.dat <==
Epsilon L2 EOC_L2 H1 EOC_H1 H2 EOC_H2
1 0.11501549485596069 0 0.5238824361553244 0 2.8482744991998517 0
0.5 0.12575313626597281 -0.13 0.5741643731742055 -0.13 3.1773843293167388 -0.16
0.25 0.11861459056629851 0.08 0.5446110174237877 0.08 3.133724353246069 0.02
0.125 0.09694942360129488 0.29 0.45127644925486105 0.27 2.8280867007354864 0.15
0.05 0.05871751945580774 0.55 0.2868953892821644 0.49 2.2761967367184885 0.24
0.025 0.03507490410282985 0.74 0.184549334062734 0.64 1.908323896709285 0.25
0.0125 0.019614000902701358 0.84 0.11472374408981408 0.69 1.6025061753365393 0.25
0.005 0.008598749806114487 0.90 0.05971538067843805 0.71 1.2726247778099404 0.25
0.0025 0.004488764910908399 0.94 0.035972825728853984 0.73 1.069625317210002 0.25
0.00125 0.0023051240927143015 0.96 0.021531980613466 0.74 0.9006168253193364 0.25
0.0005 0.0009249554349679906 1.00 0.01711450038860317 0.25 0.7273914932599281 0.23


==> results/stage3_paper_H1_q_1p00_quads_p3.dat <==
# norm=H1
# epsilon=h^q q=1.0000000000000000e+00
# h=epsilon^gamma gamma=1.0000000000000000e+00
# prescribed_alpha=7.5000000000000000e-01
# fitted_beta=2.7502633850410274e+00
# fixed_alpha_log_RMSE=9.1529204585266519e-02
# fixed_alpha_R2=9.2640564779893420e-01
# fit_points=5
# measured_alpha_diagnostic=5.9259595973526558e-01
# measured_R2_diagnostic=9.9672759036443426e-01
# all_solves_succeeded=True
N h epsilon solve_success H1 EOCeps EOCh
10 0.1 0.1 1 0.4121534746471712 nan nan
20 0.05 0.05 1 0.28673179173300173 0.5234797835129587 0.5234797835129587
30 0.03333333333333333 0.03333333333333333 1 0.22291370565535598 0.6209227965484393 0.6209227965484393
40 0.025 0.025 1 0.18453413934850818 0.6568022863557192 0.6568022863557192
50 0.02 0.02 1 0.1587585746804823 0.6742289102557506 0.6742289102557506


==> results/stage3_paper_H1_q_1p00_voronoi_p3.dat <==
# norm=H1
# epsilon=h^q q=1.0000000000000000e+00
# h=epsilon^gamma gamma=1.0000000000000000e+00
# prescribed_alpha=7.5000000000000000e-01
# fitted_beta=2.7481756963378912e+00
# fixed_alpha_log_RMSE=9.2659964844504533e-02
# fixed_alpha_R2=9.2412068398550640e-01
# fit_points=5
# measured_alpha_diagnostic=5.9075669912301720e-01
# measured_R2_diagnostic=9.9653017341279138e-01
# all_solves_succeeded=True
N h epsilon solve_success H1 EOCeps EOCh
10 0.1 0.1 1 0.41088586719127534 nan nan
20 0.05 0.05 1 0.2866139808679702 0.519628723330965 0.519628723330965
30 0.03333333333333333 0.03333333333333333 1 0.2228734993039219 0.620354127102695 0.620354127102695
40 0.025 0.025 1 0.1845172971316768 0.6564925326091257 0.6564925326091257
50 0.02 0.02 1 0.15875318510466266 0.6739720165279677 0.6739720165279677


==> results/stage3_paper_H1_q_2p00_quads_p3.dat <==
# norm=H1
# epsilon=h^q q=1.9500000000000000e+00
# h=epsilon^gamma gamma=5.1282051282051289e-01
# prescribed_alpha=7.5000000000000000e-01
# fitted_beta=9.6890717833280124e+00
# fixed_alpha_log_RMSE=2.6268090485073098e-01
# fixed_alpha_R2=7.9036095054781108e-01
# fit_points=5
# measured_alpha_diagnostic=5.1616135585761425e-01
# measured_R2_diagnostic=9.9446469068996302e-01
# all_solves_succeeded=True
N h epsilon solve_success H1 EOCeps EOCh
10 0.1 0.011220184543019637 1 0.22389002769438246 nan nan
20 0.05 0.0029039658741038562 1 0.09911755748984888 0.6028603738874166 1.1755777290804628
30 0.03333333333333333 0.0013170842406214534 1 0.07256491960223607 0.3943872077802376 0.7690550551714633
40 0.025 0.000751593502373022 1 0.055210077669465764 0.48724746117627626 0.9501325492937385
50 0.02 0.000486416716263463 1 0.042577276417307304 0.5971200660002193 1.1643841287004273


==> results/stage3_paper_H1_q_2p00_voronoi_p3.dat <==
# norm=H1
# epsilon=h^q q=1.9500000000000000e+00
# h=epsilon^gamma gamma=5.1282051282051289e-01
# prescribed_alpha=7.5000000000000000e-01
# fitted_beta=5.0933671303615951e+00
# fixed_alpha_log_RMSE=1.3340481905423054e-01
# fixed_alpha_R2=9.6493078768318619e-01
# fit_points=5
# measured_alpha_diagnostic=6.4071661373242883e-01
# measured_R2_diagnostic=9.9384387598261492e-01
# all_solves_succeeded=True
N h epsilon solve_success H1 EOCeps EOCh
10 0.1 0.011220184543019637 1 0.13597001774148412 nan nan
20 0.05 0.0029039658741038562 1 0.06708898854477138 0.5226362382719856 1.019140664630372
30 0.03333333333333333 0.0013170842406214534 1 0.03566259760601685 0.7992308968543201 1.5585002488659243
40 0.025 0.000751593502373022 1 0.024571302985664574 0.6640579153684684 1.294912934968513
50 0.02 0.000486416716263463 1 0.019010203899331942 0.5897165871048068 1.1499473448543729


==> results/stage3_paper_H2_q_1p00_quads_p3.dat <==
# norm=H2
# epsilon=h^q q=1.0000000000000000e+00
# h=epsilon^gamma gamma=1.0000000000000000e+00
# prescribed_alpha=2.5000000000000000e-01
# fitted_beta=4.8074554142315336e+00
# fixed_alpha_log_RMSE=1.7730413362809191e-03
# fixed_alpha_R2=9.9984738392255257e-01
# fit_points=5
# measured_alpha_diagnostic=2.5248736571845082e-01
# measured_R2_diagnostic=9.9994442952308860e-01
# all_solves_succeeded=True
N h epsilon solve_success H2 EOCeps EOCh
10 0.1 0.1 1 2.7068250450864846 nan nan
20 0.05 0.05 1 2.279249043248233 0.2480430723709697 0.2480430723709697
30 0.03333333333333333 0.03333333333333333 1 2.0539209539094556 0.25673083293026405 0.25673083293026405
40 0.025 0.025 1 1.908760029680513 0.25478401919835914 0.25478401919835914
50 0.02 0.02 1 1.8038232869146054 0.2534035655421061 0.2534035655421061


==> results/stage3_paper_H2_q_1p00_voronoi_p3.dat <==
# norm=H2
# epsilon=h^q q=1.0000000000000000e+00
# h=epsilon^gamma gamma=1.0000000000000000e+00
# prescribed_alpha=2.5000000000000000e-01
# fitted_beta=4.8072488373364006e+00
# fixed_alpha_log_RMSE=1.7599892862915638e-03
# fixed_alpha_R2=9.9984962431625268e-01
# fit_points=5
# measured_alpha_diagnostic=2.5248911877400010e-01
# measured_R2_diagnostic=9.9994680563880289e-01
# all_solves_succeeded=True
N h epsilon solve_success H2 EOCeps EOCh
10 0.1 0.1 1 2.7067738800786154 nan nan
20 0.05 0.05 1 2.279053523108567 0.2481395655574146 0.2481395655574146
30 0.03333333333333333 0.03333333333333333 1 2.053806262120884 0.25665698092467154 0.25665698092467154
40 0.025 0.025 1 1.9087627025228513 0.2545850416575303 0.2545850416575303
50 0.02 0.02 1 1.803722772158726 0.2536595667869644 0.2536595667869644


==> results/stage3_paper_H2_q_2p00_quads_p3.dat <==
# norm=H2
# epsilon=h^q q=1.9900000000000000e+00
# h=epsilon^gamma gamma=5.0251256281407031e-01
# prescribed_alpha=2.5000000000000000e-01
# fitted_beta=5.9417840271079037e+00
# fixed_alpha_log_RMSE=1.2545199665520643e-01
# fixed_alpha_R2=4.0480891910349959e-01
# fit_points=5
# measured_alpha_diagnostic=1.4173164568383026e-01
# measured_R2_diagnostic=9.7201970442369101e-01
# all_solves_succeeded=True
N h epsilon solve_success H2 EOCeps EOCh
10 0.1 0.010232929922807542 1 1.582648366256896 nan nan
20 0.05 0.0025760263947781315 1 1.2121284556843168 0.19336590717886468 0.3847981552859407
30 0.03333333333333333 0.00114955221636516 1 1.104210016313324 0.11556640288469576 0.22997714174054454
40 0.025 0.00064848601882861 1 1.0541790301615934 0.08099370316038366 0.16117746928916343
50 0.02 0.0004159582011308912 1 0.9972234994722216 0.12508038924264986 0.24890997459287317


==> results/stage3_paper_H2_q_2p00_voronoi_p3.dat <==
# norm=H2
# epsilon=h^q q=1.9900000000000000e+00
# h=epsilon^gamma gamma=5.0251256281407031e-01
# prescribed_alpha=2.5000000000000000e-01
# fitted_beta=4.9814775097806736e+00
# fixed_alpha_log_RMSE=1.1549998861626574e-02
# fixed_alpha_R2=9.9832807535944479e-01
# fit_points=5
# measured_alpha_diagnostic=2.4951174354535627e-01
# measured_R2_diagnostic=9.9833189822436197e-01
# all_solves_succeeded=True
N h epsilon solve_success H2 EOCeps EOCh
10 0.1 0.010232929922807542 1 1.5825241681833266 nan nan
20 0.05 0.0025760263947781315 1 1.1102211639951851 0.2569750915437569 0.5113804321720763
30 0.03333333333333333 0.00114955221636516 1 0.9379133314335182 0.2090247629802413 0.4159592783306802
40 0.025 0.00064848601882861 1 0.7907549991451162 0.29811902576888094 0.5932568612800729
50 0.02 0.0004159582011308912 1 0.7078377025128615 0.24945825202165212 0.4964219215230876


==> results/stage3_paper_L2_q_1p00_quads_p3.dat <==
# norm=L2
# epsilon=h^q q=1.0000000000000000e+00
# h=epsilon^gamma gamma=1.0000000000000000e+00
# prescribed_alpha=1.0000000000000000e+00
# fitted_beta=1.2270674740593575e+00
# fixed_alpha_log_RMSE=1.8328393461585457e-01
# fixed_alpha_R2=7.7741703715511834e-01
# fit_points=5
# measured_alpha_diagnostic=6.8157119033712776e-01
# measured_R2_diagnostic=9.9448804586776884e-01
# all_solves_succeeded=True
N h epsilon solve_success L2 EOCeps EOCh
10 0.1 0.1 1 0.08776594761253353 nan nan
20 0.05 0.05 1 0.05868107864341014 0.5807659057157377 0.5807659057157377
30 0.03333333333333333 0.03333333333333333 1 0.04387718426514167 0.7170108221743026 0.7170108221743026
40 0.025 0.025 1 0.03507262025161539 0.7785458655653931 0.7785458655653931
50 0.02 0.02 1 0.029250269962597178 0.8135210364279782 0.8135210364279782


==> results/stage3_paper_L2_q_1p00_voronoi_p3.dat <==
# norm=L2
# epsilon=h^q q=1.0000000000000000e+00
# h=epsilon^gamma gamma=1.0000000000000000e+00
# prescribed_alpha=1.0000000000000000e+00
# fitted_beta=1.2264067339523781e+00
# fixed_alpha_log_RMSE=1.8408692080133743e-01
# fixed_alpha_R2=7.7462091616428985e-01
# fit_points=5
# measured_alpha_diagnostic=6.8024261688577259e-01
# measured_R2_diagnostic=9.9432741418056503e-01
# all_solves_succeeded=True
N h epsilon solve_success L2 EOCeps EOCh
10 0.1 0.1 1 0.08757248499904839 nan nan
20 0.05 0.05 1 0.05866327140667147 0.5780201243115013 0.5780201243115013
30 0.03333333333333333 0.03333333333333333 1 0.043871592469530894 0.7165766199788435 0.7165766199788435
40 0.025 0.025 1 0.03507148610326552 0.7782152490524115 0.7782152490524115
50 0.02 0.02 1 0.02924959565685889 0.8134794290160956 0.8134794290160956


==> results/stage3_paper_L2_q_2p00_quads_p3.dat <==
# norm=L2
# epsilon=h^q q=1.9299999999999999e+00
# h=epsilon^gamma gamma=5.1813471502590680e-01
# prescribed_alpha=1.0000000000000000e+00
# fitted_beta=1.7028578702495263e+00
# fixed_alpha_log_RMSE=7.2070324029798488e-02
# fixed_alpha_R2=9.9506003327216797e-01
# fit_points=5
# measured_alpha_diagnostic=9.3466993033171497e-01
# measured_R2_diagnostic=9.9994527358853180e-01
# all_solves_succeeded=True
N h epsilon solve_success L2 EOCeps EOCh
10 0.1 0.011748975549395298 1 0.017589926729438005 nan nan
20 0.05 0.0030832739124199344 1 0.005134120082080773 0.9204976832347201 1.7765605286430097
30 0.03333333333333333 0.0014097950403556408 1 0.0024579835175170457 0.9412425660432024 1.8165981524633807
40 0.025 0.0008091410165117433 1 0.0014538879242081033 0.9457403511506471 1.8252788777207487
50 0.02 0.0005260026009450582 1 0.000964344596528339 0.9532836892188283 1.839837520192338


==> results/stage3_paper_L2_q_2p00_voronoi_p3.dat <==
# norm=L2
# epsilon=h^q q=1.9299999999999999e+00
# h=epsilon^gamma gamma=5.1813471502590680e-01
# prescribed_alpha=1.0000000000000000e+00
# fitted_beta=1.7195278338922952e+00
# fixed_alpha_log_RMSE=8.4637748849165084e-02
# fixed_alpha_R2=9.9303665338780633e-01
# fit_points=5
# measured_alpha_diagnostic=9.2442099746049045e-01
# measured_R2_diagnostic=9.9971918056057685e-01
# all_solves_succeeded=True
N h epsilon solve_success L2 EOCeps EOCh
10 0.1 0.011748975549395298 1 0.01726008986950987 nan nan
20 0.05 0.0030832739124199344 1 0.005220219887512785 0.8939157997697517 1.7252574935556206
30 0.03333333333333333 0.0014097950403556408 1 0.002512240563577331 0.93459421569135 1.8037668362843056
40 0.025 0.0008091410165117433 1 0.0014793492512779976 0.9537959901347411 1.84082626096005
50 0.02 0.0005260026009450582 1 0.0009758036905541068 0.9661666515388193 1.8647016374699206


==> results/test1_quads_p2.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
2 0.09090909090909091 0.006077370469796887 0.031486921858715114 0.17878856401140575 5.034401587697737e-08 50 nan nan nan
2 0.05 0.0005482553071329419 0.002758992936183915 0.03251839316563121 5.9715860943613e-13 14 4.023816395547886 4.072525692629622 2.850941019147373
2 0.025 0.0001100168106923591 0.0005719051153437613 0.012973251144153146 1.0519685042946587e-13 5 2.317123886293226 2.270294048239242 1.325715901601093
2 0.0125 2.61497729420312e-05 0.00013734219348459248 0.006072952822844952 6.722074548324136e-13 2 2.0728536612716715 2.0580008995151857 1.0950700026443272
2 0.00625 6.457893428785955e-06 3.402337119790565e-05 0.002973507600153121 1.5684768534738373e-15 2 2.0176628814091333 2.013176907811694 1.0302323986094681
2 0.003125 1.6090919772423755e-06 8.486086657734272e-06 0.0014771504506340362 7.517086535305956e-14 1 2.004816838859818 2.0033547809427414 1.0093489883129967


==> results/test1_quads_p3.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
3 0.09090909090909091 9.027225161000071e-06 0.0009325007307905462 0.006645720439875314 3.770858070868035e-09 50 0.5116786839995517 1.3943170278369614 0.4461923708022405
3 0.05 1.4662084182954998e-06 0.0001981308419500582 0.001790982076039615 8.720822702869363e-13 21 3.040235491283972 2.5909107379928256 2.1932549971618496
3 0.025 1.256428551673832e-07 3.008388645503551e-05 0.00032219715780604664 8.107386917904465e-13 7 3.544689655900495 2.7193906121995055 2.4747352262711226
3 0.0125 9.219554374894992e-09 4.070448122363098e-06 5.8098593439921896e-05 1.7114698771364972e-13 1 3.768487802734276 2.885731419853324 2.471368625983158
3 0.00625 6.376229510960939e-10 5.304011804882578e-07 1.0744242317643364e-05 1.2787131518415712e-15 1 3.853921555134411 2.940031740413853 2.4349394888612834
3 0.003125 5.905366468196795e-11 6.774205127870502e-08 2.042500623398339e-06 1.117571247682472e-17 1 3.4326050631864486 2.968960407926778 2.395155323901575


==> results/test1_quads_p4.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
4 0.09090909090909091 5.875466757678068e-06 0.001079570886808453 2.4503380154488176e-05 9.80037397008961e-09 50 nan nan nan
4 0.05 2.0391206598959474e-07 6.673044246487615e-05 7.888176059910608e-06 7.2380728210882344e-09 11 5.621686058037281 4.656215077099429 1.8959116532958171
4 0.025 1.59250694935764e-09 1.0620062019979942e-06 1.6871938191937415e-06 4.7817956313313694e-11 1 7.000503667441642 5.973480973401976 2.225066037128313
4 0.0125 2.038601613559983e-11 2.7900353572634915e-08 1.0869386000380505e-07 6.154732481060539e-13 1 6.28757598850807 5.2503649761171625 3.9562833636069383
4 0.00625 9.113194817223408e-13 3.265108022866268e-10 2.7804117601163896e-09 1.7122371464233576e-15 1 4.483479150130518 6.417008872079047 5.288828084073582
4 0.003125 1.2741433572989454e-11 7.272860226064812e-11 5.708567411709248e-10 2.34438514324623e-16 1 -3.8054268889869385 2.1665359675476075 2.2840979062039612


==> results/test1_voronoi_p2.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
2 0.09090909090909091 0.0020308820797536723 0.011522037761596224 0.08351877917781991 1.1804474295334054e-10 50 nan nan nan
2 0.05 0.0003493420147033173 0.0019667457230756057 0.029749141166486224 4.2057322790950475e-13 10 2.944237426465476 2.9571292288835127 1.726676740277778
2 0.025 7.456443460819161e-05 0.00041964644917259286 0.013180355028537977 3.831925743564284e-14 4 2.228080593585619 2.2285641676462395 1.1744587880130517
2 0.0125 1.7340612492830807e-05 9.984658160208182e-05 0.006428787264609292 5.896703480624198e-14 2 2.104332807360913 2.0713894327427465 1.0357707152473574
2 0.00625 4.34229709159798e-06 2.461844373858877e-05 0.0031881160478054124 5.269450576402198e-13 1 1.9976245164553297 2.0199734713222877 1.0118424666598762
2 0.003125 1.0517576718010212e-06 5.943400485883762e-06 0.0015746986882233303 1.4224835241318464e-13 1 2.045656094196456 2.0503790614813036 1.0176283429864255


==> results/test1_voronoi_p3.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
3 0.09090909090909091 2.5544935284302146e-05 0.0012721619108755314 0.006602852637181345 2.6881623518703483e-11 50 0.9464609499724771 1.592140584990813 0.42529874452265626
3 0.05 2.600305309345317e-06 0.00019834341679757033 0.0015996250616386065 9.957012221885417e-13 15 3.8217945722449223 3.1086618347366617 2.371436539236034
3 0.025 1.5527406492492018e-07 2.3055678862798446e-05 0.00032070226341780994 8.578397516027815e-14 6 4.065792239306486 3.104806462974578 2.3184273483976052
3 0.0125 1.0496173022524074e-08 2.9690116276943695e-06 7.63746857457374e-05 4.736981892208529e-13 3 3.8868815675067685 2.9570674972509985 2.07006809202589
3 0.00625 6.932522758654449e-10 3.7658933421051387e-07 1.837947222330315e-05 1.4485894823699095e-16 1 3.9203391494501783 2.9789186979036693 2.0549991993374905
3 0.003125 4.419276698276033e-11 4.723953387621649e-08 4.499386332348294e-06 1.6607734396880353e-17 1 3.971498278894793 2.994925505920025 2.0302951874707555


==> results/test1_voronoi_p4.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
4 0.09090909090909091 2.395513093865908e-07 4.819534185956077e-05 4.8074353659570974e-06 1.5005315358565635e-10 50 nan nan nan
4 0.05 1.3908430596318024e-09 4.83824463229687e-07 2.5104743227210787e-07 7.021077515472149e-13 18 8.612477216744535 7.696571951853025 4.938264334171616
4 0.025 5.3179393501760763e-11 4.327473554795355e-08 6.264854569352105e-08 2.0839924906676318e-13 6 4.7089485038828665 3.4828868085809663 2.002607044397487
4 0.0125 1.4742126402118902e-12 2.3402650904161137e-09 1.3019821558401611e-08 1.3067801303761837e-14 1 5.172850785025335 4.20878113976499 2.2665713436457624
4 0.00625 1.500557379240943e-13 3.9495301326079724e-10 3.535740257783574e-09 4.628776674937051e-15 1 3.2963742417915274 2.56691902424701 1.8806254753476814
4 0.003125 5.086228260606708e-13 3.5475850555136857e-11 9.09713687663185e-10 9.05573895633765e-16 1 -1.7610977223353612 3.4767718497616578 1.9585278301072548


==> results/test2_quads_p2.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
2 0.09090909090909091 0.019666180069784475 0.1637021186416308 0.6780879469715443 0.0001711322147956271 50 nan nan nan
2 0.05 0.002084453094860715 0.010095329830639625 0.11284149113906822 8.811611850497826e-10 31 3.7541903456304855 4.6600921306121545 2.9996351712596363
2 0.025 0.0004316267197567387 0.0021759940214100193 0.04766402072485403 5.771366656368371e-10 5 2.2718128260299957 2.2139415487325422 1.243325074481188
2 0.0125 0.00010242720951910901 0.0005271585456969656 0.022493958576522574 8.982906019025764e-10 1 2.0751851629095195 2.045365762422685 1.0833630813156638
2 0.00625 2.5502525760104026e-05 0.00013165114224700605 0.011019299168621198 2.9351379445261064e-12 1 2.005886971177391 2.0015168865056063 1.0295051037798055
2 0.003125 6.368613847365049e-06 3.290786794944292e-05 0.005472825843483496 1.0712894382771401e-14 1 2.001588834321045 2.0002155741253045 1.0096746180244955


==> results/test2_quads_p3.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
3 0.09090909090909091 6.79742490482638e-05 0.0067211825205163766 0.05185361239097226 4.8461453510631835e-08 50 nan nan nan
3 0.05 1.1338868968796066e-05 0.0015291864892896104 0.014884718030390534 8.573567886918607e-10 19 2.9956198522347877 2.4764747244583765 2.0876753188853927
3 0.025 1.062791520635505e-06 0.0002439672976854997 0.0031521722557097454 4.900367211967576e-10 4 3.415346213578419 2.6480046773317407 2.2394136115112806
3 0.0125 8.516177838835343e-08 3.519939049126335e-05 0.0006468862771154357 2.3446423094663217e-10 1 3.641508735237134 2.7930654237139683 2.284762362209409
3 0.00625 6.339494454204746e-09 4.819095507302858e-06 0.00012690954025803942 1.1756027420552525e-12 1 3.747766375433038 2.868716148988686 2.3497115821420604
3 0.003125 9.633851497964772e-10 6.32844649175068e-07 2.408127252024438e-05 4.833998927014396e-15 1 2.718183205964438 2.928839098255739 2.3978169907880162


==> results/test2_quads_p4.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
4 0.09090909090909091 3.6032348686452744e-07 0.00011810157418836495 0.000769208951318763 5.561794205841757e-10 3 nan nan nan
4 0.05 3.215755850486731e-08 1.4848325754724464e-05 0.00016207975542318479 2.570685602884157e-10 1 4.041828584131726 3.468600863904119 2.6048473368953906
4 0.025 1.8423752167499842e-09 1.700097813968359e-06 2.2188490592236694e-05 4.008922265637142e-12 1 4.125519062430305 3.1266106086111893 2.8688204679054214
4 0.0125 8.023954063422354e-11 1.4843610574384928e-07 2.4819257019426607e-06 2.058856118728535e-14 1 4.521109752668418 3.5177037909127775 3.160279696007555
4 0.00625 2.2475070298338285e-11 1.0907232351386874e-08 2.549450863715951e-07 8.936092875138026e-17 1 1.8359877183846578 3.766485079709018 3.28320149022245
4 0.003125 2.626789236629891e-10 1.5245152173406594e-09 2.76155112613347e-08 2.8830183778858476e-15 1 -3.546902915493067 2.8388626162154447 3.2066357905814846


==> results/test2_voronoi_p2.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
2 0.09090909090909091 0.009639858932320063 0.056593637349248875 0.29038763078487256 5.3791602333739694e-06 50 nan nan nan
2 0.05 0.0016051989769886722 0.008200713291414863 0.11398698662959049 7.83436658809968e-10 25 2.9985744451635474 3.231107182859992 1.5641929115109288
2 0.025 0.00034181289538485354 0.0017801261516997451 0.04931021332838459 3.0282047380553387e-10 4 2.231473410878882 2.203769915758523 1.2089107285018212
2 0.0125 7.888956724029287e-05 0.000418665312556467 0.02363781115800997 9.52261275411372e-10 1 2.1153003971960462 2.0881101865434917 1.060790044995214
2 0.00625 1.9855295494827475e-05 0.00010485678398648368 0.011713176972533466 7.094716130036834e-10 1 1.9903106916706117 1.9973771888037024 1.0129640172984617
2 0.003125 4.822190415276494e-06 2.5246738134409825e-05 0.005711914279085875 8.106563676077051e-15 1 2.041763306505451 2.054251293859334 1.0360861984626604


==> results/test2_voronoi_p3.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
3 0.09090909090909091 0.00010365753489235904 0.006879312586288757 0.036625213285208645 1.7640628320448048e-08 50 nan nan nan
3 0.05 1.0319164730828749e-05 0.0011291051417992937 0.009857164616330395 8.165371433487514e-10 13 3.8590614314896383 3.022719103702135 2.1954785771956806
3 0.025 7.520386808175979e-07 0.00013897917914595882 0.002084264969496159 4.2456593827715993e-10 2 3.778375520224532 3.0222391653984877 2.241634022455869
3 0.0125 5.544821085094528e-08 1.821984418591078e-05 0.0004888722474903249 2.032010940117511e-11 1 3.7615940535034587 2.9312862384777314 2.0920092836921866
3 0.00625 4.005941346576557e-09 2.4215568683480794e-06 0.00011895434557009167 1.1904965766585297e-13 1 3.790927706612141 2.9115038324223823 2.03904953172775
3 0.003125 2.5404014850086e-10 2.9192254106688245e-07 2.780000046665014e-05 3.797572306716425e-16 1 3.9790128743006288 3.052277364614164 2.0972511641328038


==> results/test2_voronoi_p4.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
4 0.09090909090909091 4.4337380117596284e-07 8.599559522032372e-05 0.0005268189200473748 9.458792645017546e-10 8 nan nan nan
4 0.05 2.630139327804988e-08 8.886775534007111e-06 9.062291654890021e-05 3.400784645174619e-10 1 4.725019180022873 3.7965729740026655 2.9441967608935857
4 0.025 5.717250253732512e-10 4.67141317341004e-07 1.0285054358941924e-05 2.5406866101589313e-12 1 5.523673975127182 4.24972909019086 3.139326503488569
4 0.0125 1.801777512168857e-11 2.9211962593906066e-08 1.2511322808545452e-06 4.53133887256748e-15 1 4.987828661060274 3.9992278596973048 3.0392431816097987
4 0.00625 2.440336208372121e-12 1.9564106032917984e-09 1.6242245800050453e-07 4.1330354889757584e-17 1 2.88426904607507 3.900278194312006 2.945411300630294


==> results/test3_quads_p2.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
2 0.09090909090909091 0.014255526898730369 0.10017756131867714 0.3833465627832835 1.9345074557159395e-05 50 nan nan nan
2 0.05 0.0009170584512216356 0.004251279223435727 0.055766743943582 8.051292692110758e-10 15 4.589426127122931 5.285260512894504 3.2245607686095754
2 0.025 0.0001853648006599755 0.0008874418314832172 0.022312665635264545 2.884153370331098e-10 5 2.3066463774978123 2.2601725536877777 1.3215421598641348
2 0.0125 4.383307691950924e-05 0.00021399084954431158 0.010428881392913028 1.5978801708023188e-10 1 2.0802754539828667 2.0521034523906905 1.0972784568894058
2 0.00625 1.0911893068240644e-05 5.344628164262913e-05 0.005107201652822197 6.755504327382296e-13 1 2.006118542494692 2.0013876213417467 1.0299794932781674
2 0.003125 2.725098870773921e-06 1.3360766723381983e-05 0.002537672115156512 4.691993884441569e-15 1 2.0015209326218177 2.0000867795089206 1.0090273485544432


==> results/test3_quads_p3.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
3 0.09090909090909091 1.6445170271375463e-05 0.0013510178353902517 0.010835827479442013 1.2048584198089874e-09 50 nan nan nan
3 0.05 2.4432709532756736e-06 0.0003309435225817323 0.002910933945915596 8.138858460274907e-10 6 3.1893210607288247 2.3529253016105702 2.1985658767751883
3 0.025 1.8841717367858348e-07 4.965476627395398e-05 0.0005121480228715626 7.940812384636902e-10 1 3.696811490602813 2.7365809225394595 2.50684935406786
3 0.0125 1.4433244177645468e-08 6.880217482549114e-06 9.166362552581191e-05 4.9700279566679134e-12 1 3.706462950720114 2.8514061320528348 2.482139589273334
3 0.00625 9.873120953921811e-10 8.969549086394578e-07 1.663513449678627e-05 2.2146225472191183e-14 1 3.8697456008493325 2.9393468035137427 2.4621158184336385
3 0.003125 2.0949339464262664e-10 1.1437176513983195e-07 3.1371636570597772e-06 9.658734677888089e-17 1 2.2366014452466083 2.9713045211998312 2.4067008329815085


==> results/test3_quads_p4.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
4 0.09090909090909091 5.976072032092043e-08 1.1669767785536528e-05 2.8243986718550322e-05 6.585605446555957e-11 1 nan nan nan
4 0.05 1.9351656733185254e-09 7.234713625797175e-07 6.18739694819344e-06 4.849811767258964e-12 1 5.7376101644373065 4.651260894945713 2.539766024144564
4 0.025 8.091805895701587e-11 6.972349131590136e-08 8.221903374979898e-07 7.516741086093391e-14 1 4.579851560087404 3.375219193664397 2.911788269678771
4 0.0125 3.5391250817020848e-12 6.154965915013165e-09 8.398776894461588e-08 3.1299471636842643e-16 1 4.514997056991557 3.501822039923176 3.2912212671820815
4 0.00625 1.0843589853598086e-11 4.393158790675271e-10 7.922095847254554e-09 1.110498175122128e-17 1 -1.615377794730787 3.8084203156895318 3.406225183711536
4 0.003125 1.4529968189909104e-10 8.327606511406268e-10 1.134081971909729e-08 5.2878847463066694e-14 1 -3.7441171883779196 -0.92264325474651 -0.517570861407316


==> results/test3_voronoi_p2.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
2 0.09090909090909091 0.0041656386537689116 0.025482911377777466 0.14393415999994358 7.174663580339394e-08 50 nan nan nan
2 0.05 0.0006098980236167444 0.003174366675775383 0.051352745730122926 9.306662317893488e-10 9 3.21380762626581 3.4840599403977337 1.7239440945596656
2 0.025 0.0001274616586501046 0.0006673773648224056 0.022631690578367756 3.4214074802497166e-10 2 2.2585047011578294 2.24989412449211 1.1820970592855604
2 0.0125 2.979488640218798e-05 0.00016064386616302694 0.011037075701583415 8.302855459516753e-11 1 2.0969266876126236 2.054636860339805 1.035986379981952
2 0.00625 7.47892618114104e-06 3.968165677138794e-05 0.005471908435600621 6.250506680795136e-11 1 1.9941616979792984 2.0173217288107077 1.0122419832561547
2 0.003125 1.8210743545322818e-06 9.622260859068269e-06 0.0027056536469401934 1.4200113663437316e-15 1 2.0380413150540178 2.0440244453002814 1.0160669185344513


==> results/test3_voronoi_p3.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
3 0.09090909090909091 3.8035100431903636e-05 0.002024531817470164 0.010522941894016223 9.535619172702635e-10 32 nan nan nan
3 0.05 3.809296054341402e-06 0.0003114340195674582 0.002487984212658643 3.9815539414592595e-10 4 3.8489839481704053 3.1311314766324445 2.4121708503330366
3 0.025 2.2867204498162174e-07 3.6247826766963214e-05 0.0004981659069009878 6.410303112670288e-11 1 4.058172503895424 3.1029601398853197 2.3202791349652894
3 0.0125 1.5912516660562978e-08 4.6812209201574345e-06 0.00011932823025030681 1.9389562678708187e-13 1 3.845046078182052 2.9529377444948373 2.0616908997944385
3 0.00625 1.0549920000529926e-09 5.887025727616075e-07 2.863786421979201e-05 6.094343441828608e-16 1 3.914858060434982 2.9912740138710325 2.058939583970184
3 0.003125 6.57883880754523e-11 7.47237916154518e-08 7.081151065846252e-06 5.928038562039301e-18 1 4.003255284124535 2.9778993656847366 2.015868102412136


==> results/test3_voronoi_p4.dat <==
p h L2 H1 H2 Res Itns L2_order H1_order H2_order
4 0.09090909090909091 1.2652630476149323e-07 1.741138443054878e-05 7.903149710633137e-05 2.5801863670004757e-10 1 nan nan nan
4 0.05 4.060550447090985e-09 1.171352270373367e-06 1.076522091783606e-05 7.797701206586548e-12 1 5.752624348204085 4.514550619038748 3.3345641296375574
4 0.025 6.429038922659163e-11 4.906051949976594e-08 1.1188939876807365e-06 2.4180855727247437e-14 1 5.98092841666125 4.577468693764697 3.266232669720492
4 0.0125 2.0300021723812416e-12 3.154665895704795e-09 1.4257324445728688e-07 4.349038852589571e-17 1 4.985049908714195 3.9590033851210134 2.9722981775181605
4 0.00625 1.615269226343648e-12 2.0450141449633868e-10 1.80215838533715e-08 7.029269143591633e-18 1 0.32970662393458017 3.947304493225547 2.9839055533156644
4 0.003125 1.3057166230768008e-11 1.186444055439401e-10 3.4725718760875886e-09 4.47328872225757e-16 1 -3.0149952733242964 0.7854667475044108 2.3756493492359967

